Policy Gradient for Continuing Tasks in Non-stationary Markov Decision Processes

Reinforcement learning considers the problem of finding policies that maximize an expected cumulative reward in a Markov decision process with unknown transition probabilities. In this paper we consider the problem of finding optimal policies assuming that they belong to a reproducing kernel Hilbert space (RKHS). To that end we compute unbiased stochastic gradients of the value function which we use as ascent directions to update the policy. A major drawback of policy gradient-type algorithms is that they are limited to episodic tasks unless stationarity assumptions are imposed. Hence preventing these algorithms to be fully implemented online, which is a desirable property for systems that need to adapt to new tasks and/or environments in deployment. The main requirement for a policy gradient algorithm to work is that the estimate of the gradient at any point in time is an ascent direction for the initial value function. In this work we establish that indeed this is the case which enables to show the convergence of the online algorithm to the critical points of the initial value function. A numerical example shows the ability of our online algorithm to learn to solve a navigation and surveillance problem, in which an agent must loop between to goal locations. This example corroborates our theoretical findings about the ascent directions of subsequent stochastic gradients. It also shows how the agent running our online algorithm succeeds in learning to navigate, following a continuing cyclic trajectory that does not comply with the standard stationarity assumptions in the literature for non episodic training.

==> needspace.txt <==
% needspace.sty
%
% Provides commands to reserve space at the bottom of a page. If there
% is not enough space on the current page (column) a new page (column)
% is started.
%
% author: Peter Wilson (CUA)
%         (now at peter.r.wilson@boeing.com)
% Copyright 1996
% Released under the LaTeX Project Public License
%
%
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{needspace}[2003/02/18 v1.3a reserve vertical space]

\newcommand{\needspace}[1]{\begingroup\setlength{\dimen@}{#1}%
  \vskip\z@\@plus\dimen@ \penalty -100\vskip\z@\@plus -\dimen@
  \vskip\dimen@ \penalty 9999\vskip -\dimen@\endgroup}

\newcommand{\Needspace}{\@ifstar{\@sneedsp@}{\@needsp@}}

\newcommand{\@sneedsp@}[1]{\par \penalty-100\begingroup
  \setlength{\dimen@}{#1}%
  \dimen@ii\pagegoal \advance\dimen@ii-\pagetotal
  \ifdim \dimen@>\dimen@ii
    \break
  \fi\endgroup}

\newcommand{\@needsp@}[1]{\par \penalty-100\begingroup
  \setlength{\dimen@}{#1}%
  \dimen@ii\pagegoal \advance\dimen@ii-\pagetotal
  \ifdim \dimen@>\dimen@ii
    \ifdim \dimen@ii>\z@
      \vfil
    \fi
    \break
  \fi\endgroup}

\endinput

%     Example uses:
%
% ... previous text.\par
% \needspace{5\baselineskip} % need next 5 lines on a single page/column
% The next five lines ...
%
% \Needspace*{4\baselineskip} % need 4 lines kept on same page
%    The major principles are:
% \begin{itemize}
% \item ...
% 
%
%     The \needspace macro reserves an APPROXIMATE amount of space (depending
% on what penalties are in effect) but is efficient and normally adequate.
% A short page will be ragged bottom even if \flushbottom is in
% effect.
%
%     \Needspace is less efficient but reserves the requested space. It
% should only be used between paragraphs. Short pages produced by 
% \Needspace{<length>} will be ragged bottom but short pages produced by 
% \Needspace*{<length>} will be flush bottom if \flushbottom is in effect.
%
% Changes v1.3a (2003/02/18)
% o At the suggestion of Donald Arseneau (private emails) changed guts of
%   \needspace from 
%   ... \vskip\z@\@plus\dimen@\pagebreak[3]\vskip\z@\@plus-\dimen@\endgroup}
%
% Changes v1.3 (2003/02/07)
% o Added \Needspace (an extended version of postings by Donald Arseneau 
%   to comp.text.tex e.g., in November 1993, August 1995, September 1997, ...)
%
% Changes v1.2 (2002/09/11)
% o At the suggestion of Robin Fairbairns, added use of \dimen@ to capture 
%   the argument so that calc package commands can be used in the argument.
%
% 
%


==> s.txt <==
%%
%% This is file `bbm.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% bbm.dtx  (with options: `package')
%% 
%% Copyright (C) 1994,1997 by Torsten Hilbrich
%% 
%% This file is part of the BBM package, a support for using the bbm* fonts.
\def\fileversion{1.2}
\def\filedate{1999/03/15}
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{bbm}[\filedate\space V\space\fileversion
                      \space provides fonts for set symbols - TH]
\DeclareMathAlphabet{\mathbbm}{U}{bbm}{m}{n}
\SetMathAlphabet\mathbbm{bold}{U}{bbm}{bx}{n}
\DeclareMathAlphabet{\mathbbmss}{U}{bbmss}{m}{n}
\SetMathAlphabet\mathbbmss{bold}{U}{bbmss}{bx}{n}
\DeclareMathAlphabet{\mathbbmtt}{U}{bbmtt}{m}{n}

\endinput
%%
%% End of file `bbm.sty'.

